Sample-efficient prediction of high-entropy alloy strength through outcome-aware robust sequential learning

Accurate prediction of high-entropy alloy (HEA) strength can guide composition and processing decisions; however, obtaining tensile-test data for HEAs can be costly and experimentally demanding. This study proposes Robust Outcome-aware Sequential Experimentation for High-Entropy Alloys (ROSE-HEA), a sample-efficient framework for predicting ultimate tensile strength (UTS) from alloy composition and processing conditions. Its acquisition policy anticipates how possible UTS outcomes update predictions and the support for complementary Gaussian process (GP) descriptions. It then reassesses the worst-case expected predictive risk remaining across a reference domain to select informative candidates. A retrospective evaluation on 501 HEA records compares ROSE-HEA with expected-improvement (EI) and upper-confidence-bound (UCB) Bayesian optimization (BO), random GP sampling, and eight conventional regressors across 30 matched runs with shared initial observations and test conditions. Starting from 25 initial observations and acquiring 100 additional responses, ROSE-HEA achieves the lowest mean root-mean-square error (RMSE), at 152.84 MPa, and the highest mean R^2, at 0.7443. Mean RMSE is reduced by 6.16% and 6.37% relative to EI and UCB, respectively. The selected observations improve prediction across six regressor families and provide broader design-space coverage. ROSE-HEA also surpasses the strongest conventional regressor's mean predictive performance using 125 rather than 185 observations, corresponding to 32.4% fewer training observations. These findings demonstrate the potential of outcome-aware robust sequential learning to improve UTS prediction in HEAs under constrained training budgets.

==> MANIFEST.json <==
{
  "draft_macros.tex": "041bd87d615f32c6a04740bf39d9c38a6de8e42a8205f5b958b6f4ef0f30b745",
  "ecrc.sty": "26f6defa66915b9d13179d51deabbee48d1dfd5322a6ba005508cc921589cb53",
  "elsarticle-harv.bst": "94bcf74ea42e577cf78a05388b4ac45eb1f31cbc4f7814a789c0817cc4b6724e",
  "elsarticle.cls": "aa54994fb23591d08fc914949a6ef88dd4505f1ffdf5921fc683faa07e918000",
  "elsevier-logo-5p.eps": "282abb4f9dbf77af996906e9237915db7ed88b15e9242a83ac28c628ef605783",
  "elsevier-logo-5p.pdf": "e74c837045d7baa1c7b8eb8a5079b02aa28db8a58e114c1b27ddc69a9f9d6fa6",
  "framed.sty": "b8dada8d643194cde015f97fd8fda466524eab5a45b8d5ff169bbb755875bebc",
  "main.tex": "d2d4cfc00c72a96ac651f2e545e3caad7ac722f8b01c048f8d19b0a66e2d3f57",
  "MFGLET-CRC.pdf": "2dbfe5d037e86e18cc56f3c78d09d7cade0354923ec1f2962abc57f67c240b11",
  "README.md": "7e74851017532f17fed973cba1329ed49b7f5f67a3487a4969da76fe4a51cf22",
  "references.bib": "ae5d7931025da614edc9f87bd781db558bcf6a371608486345dae31e40cb9f63",
  "reference_audit.md": "b8f85db23af35dfa0d9ddf8728e2fa5ce21e5dcf1b7dff015373c7e11098fb51",
  "validation_report.json": "e3d78a2cbd29fe9249801149054ac9b7a060191df840785ed32420f380031141",
  "sections/introduction.tex": "9f98968125c6e8d55eeac35f157bfe4c2e3cfcd21bc46a5182d66de2b5d4d2f7",
  "sections/related_work.tex": "9e83d8080a8f1985b1e0f94a9f57fe5d6e44bea1c54506e2c3549b100b6f103b"
}
